An Efficient Statistical-based Gradient Compression Technique for Distributed Training Systems

The recent many-fold increase in the size of deep neural networks makes efficient distributed training challenging. Many proposals exploit the compressibility of the gradients and propose lossy compression techniques to speed up the communication stage of distributed training. Nevertheless, compression comes at the cost of reduced model quality and extra computation overhead. In this work, we design an efficient compressor with minimal overhead. Noting the sparsity of the gradients, we propose to model the gradients as random variables distributed according to some sparsity-inducing distributions (SIDs). We empirically validate our assumption by studying the statistical characteristics of the evolution of gradient vectors over the training process. We then propose Sparsity-Inducing Distribution-based Compression (SIDCo), a threshold-based sparsification scheme that enjoys similar threshold estimation quality to deep gradient compression (DGC) while being faster by imposing lower compression overhead. Our extensive evaluation of popular machine learning benchmarks involving both recurrent neural network (RNN) and convolution neural network (CNN) models shows that SIDCo speeds up training by up to 41:7%, 7:6%, and 1:9% compared to the no-compression baseline, Topk, and DGC compressors, respectively.

==> Figures/experiments/all-endtoend/ibex_imagenet/resnet50_speedups.txt <==
2:['NoComp']72.24287974683544
0.1:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E', 'SIDCo-GP', 'SIDCo-P'][73.57792721518987, 73.6807753164557, 73.29707278481013, 73.88844936708861, 73.7440664556962, 73.72033227848101, 73.72033227848101]


==> Figures/experiments/all-endtoend/ibex_imagenet/vgg19_speedups.txt <==
2:['NoComp']43.88251582278481
0.01:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E', 'SIDCo-GP', 'SIDCo-P'][47.60482594936709, 63.99129746835443, 57.257165605095544, 65.0988924050633, 64.6875, 64.72705696202532, 64.28599683544304]


==> Figures/experiments/all-endtoend/mcnodes_an4/lstm_speedups.txt <==
0.1:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E', 'SIDCo-GP', 'SIDCo-P'][1.6947281334876068, 2.2081155387423936, 1.384892859315516, 2.2298943698665092, 2.4323349297536385, 1.817145906967598, 2.3050323978346405]
0.01:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E', 'SIDCo-GP', 'SIDCo-P'][1.4920010328999147, 2.1925810141861612, 1.1474521710487156, 2.4019504457511, 2.3504257815778336, 1.625796165945047, 1.8796123605239226]
0.001:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E', 'SIDCo-GP', 'SIDCo-P'][0, 0, 0, 0, 1.7393209038257116, 1.387738184989388, 1.3681662771417396]


==> Figures/experiments/all-endtoend/mcnodes_cifar10/resnet20_speedups.txt <==
0.1:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E', 'SIDCo-GP', 'SIDCo-P'][1.378446787590071, 1.456372047703141, 1.6180669759874955, 1.2465018760295665, 1.381784046079016, 1.400089786781066, 1.417413824596899]
0.01:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E', 'SIDCo-GP', 'SIDCo-P'][1.3840114948478943, 1.591840277258358, 1.8675763811266832, 1.2675824578614674, 1.373195158250463, 1.4410283919630136, 1.3541671129463582]
0.001:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E', 'SIDCo-GP', 'SIDCo-P'][0.8906356710886448, 1.0055960334164804, 1.2076884624696012, 0, 0.8793220648691472, 0.9039938302203698, 0.8417237283882175]


==> Figures/experiments/all-endtoend/mcnodes_cifar10/vgg16_speedups.txt <==
0.1:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E', 'SIDCo-GP', 'SIDCo-P'][2.0450655337362553, 2.547638032604578, 4.770349210540942, 2.37416365526152, 2.2911731823448314, 2.5871969866295106, 2.699817411828462]
0.01:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E', 'SIDCo-GP', 'SIDCo-P'][3.022574903869999, 4.398002467496857, 4.880195231351784, 4.051646170178016, 5.239046003480334, 4.430866325445114, 4.545673476151537]
0.001:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E', 'SIDCo-GP', 'SIDCo-P'][2.764682467047806, 4.1916470186940105, 4.400266749375527, 0, 4.479881572178329, 4.280886385927797, 3.3725394601247896]


==> Figures/experiments/all-endtoend/mcnodes_imagenet/resnet50_speedups.txt <==
2:['NoComp']47.79449651211123
0.1:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E', 'SIDCo-GP', 'SIDCo-P'][53.58616535559868, 56.608394185447835, 60.60386487116267, 53.87249758286281, 59.172351089932114, 56.7354979080652, 59.157684390948646]
0.01:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E', 'SIDCo-GP', 'SIDCo-P'][56.22239042734194, 58.553199949885645, 60.23179578301153, 61.07966775508326, 59.791013045745196, 61.44786462154466, 60.89600878767999]
0.001:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E', 'SIDCo-GP', 'SIDCo-P'][60.30800812916002, 61.22864791033422, 58.19792983419772, 0.57064036002183, 62.605962636580756, 60.37830014998386, 62.57959112993486]


==> Figures/experiments/all-endtoend/mcnodes_imagenet/vgg19_speedups.txt <==
2:['NoComp']0.3550771208226221
0.001:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E', 'SIDCo-GP', 'SIDCo-P'][4.272118285762689, 11.476515131971466, 5.0359587032017545, 3.2739882637295663, 12.512788304558013, 12.586546299216012, 12.667706710449647]


==> Figures/experiments/all-endtoend/mcnodes_ptb/lstm_speedups.txt <==
0.1:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E', 'SIDCo-GP', 'SIDCo-P'][3.052482283377956, 4.639018664116553, 0, 6.388673251193878, 6.222473429817039, 2.9380477562062115, 5.626643491456849]
0.01:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E', 'SIDCo-GP', 'SIDCo-P'][5.8892388826811715, 21.537694661928906, 0, 25.03299279835355, 28.180123472908384, 30.86093309530775, 29.73186749846493]
0.001:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E', 'SIDCo-GP', 'SIDCo-P'][5.494775957319189, 21.902110550575063, 0, 0, 41.66343522243164, 40.038134636498576, 37.4380847850456]


==> Figures/experiments/endtoend/comm_percent.txt <==
an4_lstm:80.26202802261845
ptb_lstm:94.00050764942294
imagenet_resnet50:72.32075219592616
imagenet_vgg19:83.37656125327798
cifar10_resnet20:9.791045962048695
cifar10_vgg16:59.527814707630974


==> Figures/experiments/endtoend/mcnodes_an4/lstm_speedups.txt <==
0.1:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E'][1.6947281334876068, 2.2081155387423936, 1.384892859315516, 2.2298943698665092, 2.4323349297536385]
0.01:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E'][1.4920010328999147, 2.1925810141861612, 1.1474521710487156, 2.4019504457511, 2.3504257815778336]
0.001:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E'][0, 0, 0, 0, 1.7393209038257116]


==> Figures/experiments/endtoend/mcnodes_cifar10/resnet20_speedups.txt <==
0.1:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E'][1.378446787590071, 1.456372047703141, 1.6180669759874955, 1.2465018760295665, 1.381784046079016]
0.01:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E'][1.3840114948478943, 1.591840277258358, 1.8675763811266832, 1.2675824578614674, 1.373195158250463]
0.001:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E'][0.8906356710886448, 1.0055960334164804, 1.2076884624696012, 0, 0.8793220648691472]


==> Figures/experiments/endtoend/mcnodes_cifar10/vgg16_speedups.txt <==
0.1:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E'][2.0450655337362553, 2.547638032604578, 4.770349210540942, 2.37416365526152, 2.2911731823448314]
0.01:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E'][3.022574903869999, 4.398002467496857, 4.880195231351784, 4.051646170178016, 5.239046003480334]
0.001:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E'][2.764682467047806, 4.1916470186940105, 4.400266749375527, 0, 4.479881572178329]


==> Figures/experiments/endtoend/mcnodes_imagenet/accuracy_ec_nesterov/vgg19_speedup.txt <==
none:47373.55795422032
['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E'][12.031522267233925, 32.32119012732598, 14.182718085397159, 9.220499073960553, 35.23963547853804]

==> Figures/experiments/endtoend/mcnodes_imagenet/resnet50_speedups.txt <==
2:['NoComp']47.79449651211123
0.1:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E'][53.58616535559868, 56.608394185447835, 60.60386487116267, 53.87249758286281, 59.172351089932114]
0.01:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E'][56.22239042734194, 58.553199949885645, 60.23179578301153, 61.07966775508326, 59.791013045745196]
0.001:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E'][60.30800812916002, 61.22864791033422, 58.19792983419772, 0.57064036002183, 62.605962636580756]


==> Figures/experiments/endtoend/mcnodes_imagenet/vgg19_speedup.txt <==
none:47373.55795422032
['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E'][12.031522267233925, 32.32119012732598, 14.182718085397159, 9.220499073960553, 35.23963547853804]

==> Figures/experiments/endtoend/mcnodes_imagenet/vgg19_speedups.txt <==
2:['NoComp']0.3550771208226221
0.001:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E'][4.272118285762689, 11.476515131971466, 5.0359587032017545, 3.2739882637295663, 12.512788304558013]


==> Figures/experiments/endtoend/mcnodes_ptb/lstm_speedups.txt <==
0.1:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E'][3.052482283377956, 4.639018664116553, 0, 6.388673251193878, 6.222473429817039]
0.01:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E'][5.8892388826811715, 21.537694661928906, 0, 25.03299279835355, 28.180123472908384]
0.001:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E'][5.494775957319189, 21.902110550575063, 0, 0, 41.66343522243164]


==> Figures/experiments/endtoend/mcnodes_ptb/speedups.txt <==
0.1:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E'][3.052482283377956, 4.639018664116553, 0, 6.388673251193878, 6.222473429817039]
0.01:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E'][5.8892388826811715, 21.537694661928906, 0, 25.03299279835355, 28.180123472908384]
0.001:['Topk', 'DGC', 'RedSync', 'GaussK', 'SIDCo-E'][5.494775957319189, 21.902110550575063, 0, 0, 41.66343522243164]

